Automatic weak imposition of free slip boundary conditions via Nitsche's method: application to nonlinear problems in geodynamics

Imposition of free slip boundary conditions in science and engineering simulations presents a challenge when the simulation domain is non-trivial. Inspired by recent progress in symbolic computation of discontinuous Galerkin finite element methods, we present a symmetric interior penalty form of Nitsche's method to weakly impose these slip boundary conditions and present examples of its use in the Stokes subsystem motivated by problems in geodynamics. We compare numerical results with well established benchmark problems. We also examine performance of the method with iterative solvers.

==> experiments/babuska/error_e1.000001.txt <==
l2u:
5.310478839073191, 16.593773866094622, 45.27917688747317, 114.74026357726771, 270.6149405883222, 407.3572168420911
l2p:
0.007251579732386382, 0.0006878210728060284, 0.00013029995764022608, 0.00035842234396633583, 0.000863280021205786, 0.0012953169856071917
h1u:
10.620846019243404, 33.18751303794459, 90.55830773702486, 229.48041249585606, 541.2296105889167, 814.7140263320734
h1p:
0.09215160717408039, 0.019082750816442378, 0.005006905397552763, 0.001727746938996952, 0.00315745638026792, 0.006287150451222205
h:
0.33706299232189596, 0.17491868905046296, 0.08899878296225026, 0.04487680866016788, 0.02253181191949886, 0.01128913851332137


==> experiments/babuska/error_e1.00001.txt <==
l2u:
5.310617710219201, 16.592314516396016, 45.11753137059377, 102.8896989213571, 59.31850919816879, 7.664794900980491
l2p:
0.007207207915013626, 0.0006753715896767022, 0.0013836469624675244, 0.0032663772618952494, 0.0018945533119545596, 0.00024362394994132647
h1u:
10.62107596425649, 33.18444501299831, 90.23461081392765, 205.77836902818098, 118.63642522305923, 15.329513155315578
h1p:
0.09211741465812008, 0.019059405970964442, 0.0060798814023123385, 0.00967139937533876, 0.0068798349627477405, 0.0011856574374493264
h:
0.33706566547385813, 0.1749201087105805, 0.08899951314305485, 0.04487717877167774, 0.02253199822133801, 0.01128923197455888

==> experiments/babuska/error_e1.0001.txt <==
l2u:
5.310306834946137, 16.41117854046841, 33.1958085387389, 9.076747403919594, 0.7499318154141904, 0.07812967985196075
l2p:
0.00690882842364618, 0.00481681317541271, 0.010425492383112843, 0.0028835096245080276, 0.0002392164378475523, 2.47815398124862e-05
h1u:
10.619976461136826, 32.820698259728715, 66.38829725311345, 18.152587250546222, 1.499788670325386, 0.15625156315394628
h1p:
0.09183714482663857, 0.021861978519091458, 0.02676079289636722, 0.008553042701691948, 0.000929884877902405, 0.00014719024568764623
h:
0.33709239715067363, 0.17493430538076302, 0.08900681498304852, 0.04488087990209619, 0.02253386124722497, 0.01129016659064018

==> experiments/babuska/error_e1.001.txt <==
l2u:
5.14341188285579, 7.777505284160799, 1.21351504390694, 0.09876345899216916, 0.007530607220421547, 0.0007563745771919817
l2p:
0.014582590998331113, 0.023755404565939088, 0.0037936221762152385, 0.00031090073364346946, 2.371839227589772e-05, 2.352910381505812e-06
h1u:
10.281594243982163, 15.547236624726315, 2.4258214749826985, 0.19743134686938696, 0.015056241479754815, 0.0015135806896516143
h1p:
0.09488772711788362, 0.057938268893428235, 0.01074503364476931, 0.0015843050044067805, 0.00034502933907527367, 8.557245571671065e-05
h:
0.33735972962435085, 0.17507627897715206, 0.08907983657490111, 0.04491789273696607, 0.022552492254975794, 0.011299513121763374

==> experiments/babuska/error_e1.01.txt <==
l2u:
1.2041598772655182, 0.14969922738371114, 0.01286273174817734, 0.0010187388333066784, 7.770117450087478e-05, 7.966698455931046e-06
l2p:
0.03368631431484632, 0.00436602661540744, 0.0003811487456360392, 3.0712935599113794e-05, 2.4785599026040297e-06, 2.571775894859122e-07
h1u:
2.397270323456809, 0.29844258231986975, 0.0259866920690406, 0.0023172036329297875, 0.00032048417454788906, 7.195650152230246e-05
h1p:
0.1156988450942398, 0.021469153226074487, 0.005077849648380173, 0.0013139305611906428, 0.00033779642751075403, 8.572069981561605e-05
h:
0.3400346112041192, 0.17649669824009173, 0.08981036880374986, 0.045288172765382016, 0.022738876539481628, 0.011393015126757387

==> experiments/babuska/error_e1.txt <==
l2u:
5.310461502508062, 16.593746888100444, 45.28077437786997, 114.87573426939102, 280.6610539382779, 990.4184042229672
l2p:
0.007256663467965299, 0.0007080315205114443, 9.107188887877679e-05, 1.3405567280308719e-05, 2.370154105486419e-06, 1.015622178007671e-06
h1u:
10.620816656978336, 33.18747567570831, 90.56154799692837, 229.75146862036016, 561.3221079045082, 1980.836808457134
h1p:
0.09215547516144097, 0.019089060029913504, 0.005003616595540294, 0.0013748157059608969, 0.0004257309487969274, 0.00023084053587689817
h:
0.33706269530518784, 0.17491853131052743, 0.08899870183108566, 0.04487676753668422, 0.022531791219303144, 0.011289128128744197


==> experiments/babuska/error_e2.txt <==
l2u:
8.59780222e-03,1.23243474e-03,1.71271106e-04,2.33635940e-05,3.14569975e-06,4.19419232e-07,5.57360381e-08,2.41360958e-08
l2p:
6.34877712e-03,6.88829348e-04,9.53867462e-05,1.90253698e-05,4.51121865e-06,1.11564460e-06,2.78281839e-07,7.19138835e-08
h1u:
1.04600776e-01,3.10902406e-02,8.86917801e-03,2.46204854e-03,6.71113838e-04,1.80601301e-04,4.81413752e-05,1.27391760e-05
h1p:,
5.46992040e-02,8.29089645e-03,2.23299216e-03,8.91508161e-04,4.23391826e-04,2.09385813e-04,1.04436338e-04,5.21881811e-05
h:
0.70710678,0.35355339,0.1767767,0.08838835,0.04419417,0.02209709,0.01104854,0.00552427

==> experiments/babuska/error_p1.txt <==
l2u:
0.012652214897708298, 0.0032803332565517315, 0.0009100603584500334, 0.00023302822458800835, 6.013460974328624e-05, 1.5232000244618496e-05
l2p:
0.029711310325950764, 0.0053642548148117595, 0.0014669767155721118, 0.0002872920179302782, 5.999504945569722e-05, 1.3563205132948253e-05
h1u:
0.13242436575386946, 0.032906559640731955, 0.008831781923596065, 0.0022355240831533623, 0.0005720966134539301, 0.00014430731344450414
h1p:
0.1903700064492636, 0.05973207265413552, 0.03293824598194329, 0.015721592734343853, 0.0080723652256574, 0.0039240329334231105
h:
0.6372447227921969, 0.3202255749566887, 0.171478033171066, 0.08690195408906078, 0.0435285570336776, 0.021820353599601484


==> experiments/babuska/error_q1.000001.txt <==
l2u:
5.7157615779454, 28.032808624328553, 122.75861459746093, 512.0381441754605, 2019.1935470564563, 3868.5539942995724
l2p:
0.00015299589219681023, 0.00011515161406760848, 0.00035700699722537475, 0.0016127687233755288, 0.00644394356170954, 0.012301647414047236
h1u:
11.431164693711711, 56.065555792958314, 245.51710508812442, 1024.0757768061744, 4038.3850751388154, 7737.104120093634
h1p:
0.0021259422448153, 0.002646992123197869, 0.0024471610146474688, 0.005148274000766669, 0.023433912309204365, 0.059703263181347034
h:
0.33706299232189596, 0.17491868905046296, 0.08899878296225026, 0.04487680866016788, 0.02253181191949886, 0.01128913851332137


==> experiments/babuska/error_q1.00001.txt <==
l2u:
5.715819002049863, 28.030028369964118, 122.31903235420252, 459.11078360694626, 442.595590781523, 70.48310750257947
l2p:
0.0001864507312501063, 0.0008140383718734822, 0.0038227662545572707, 0.014589005767278708, 0.014138544010726046, 0.0022408025552125474
h1u:
11.431228097814518, 56.059743022359115, 244.63684018728986, 918.2169766018737, 885.186755709775, 140.96551018392037
h1p:
0.0021340735137356974, 0.0032464597443662008, 0.009914532261977353, 0.0428120495357158, 0.051279201042140884, 0.010876766626851905
h:
0.33706566547385813, 0.1749201087105805, 0.08899951314305485, 0.04487717877167774, 0.02253199822133801, 0.01128923197455888


==> experiments/babuska/error_q1.0001.txt <==
l2u:
5.71456406141246, 27.7209288070727, 89.98991119082858, 40.50077971782615, 5.598264127884717, 0.7108507068266957
l2p:
0.0016435793075497305, 0.008512019907929257, 0.028339182231194488, 0.012880215095434312, 0.001788376217084823, 0.00022597286835217414
h1u:
11.428204036303226, 55.439052686627875, 179.97082333697247, 80.9975098750323, 11.195968501120698, 1.4216303385632794
h1p:
0.0042645228008809655, 0.019943873357837927, 0.07158072727152906, 0.03776881906019829, 0.0064863402727913895, 0.0010973402460718062
h:
0.33709239715067363, 0.17493430538076302, 0.08900681498304852, 0.04488087990209619, 0.02253386124722497, 0.01129016659064018


==> experiments/babuska/error_q1.001.txt <==
l2u:
5.526036513537681, 13.122646917057866, 3.286762325559385, 0.44035558919607976, 0.056257516343668636, 0.007125186065261646
l2p:
0.016302880806171153, 0.04051479023958113, 0.010350476948089516, 0.001399454218248328, 0.00017957402344167313, 2.2634243745517792e-05
h1u:
11.046208544888463, 26.232166110839003, 6.570241692320758, 0.8802716010783833, 0.11245899640955027, 0.014243342306819146
h1p:
0.03719685982138643, 0.09402527668332478, 0.026121041650902697, 0.004103102729357216, 0.0006543648188701745, 0.00011490944832093156
h:
0.33735972962435085, 0.17507627897715206, 0.08907983657490111, 0.04491789273696607, 0.022552492254975794, 0.011299513121763374


==> experiments/babuska/error_q1.01.txt <==
l2u:
1.2725366074456765, 0.24969011402744012, 0.03451947838653499, 0.0045065109116774315, 0.0005752686052449928, 7.286069680747568e-05
l2p:
0.03733769300827372, 0.007653891920837795, 0.0010787635480511868, 0.00014211378545095452, 1.8225027548918383e-05, 2.3018069784982894e-06
h1u:
2.5324259010496855, 0.49697685743014725, 0.06874176114137248, 0.008994560639946629, 0.0011598940598171075, 0.00015338693089138385
h1p:
0.0847335847193714, 0.017659712200059446, 0.0027195123152573483, 0.0004368265639071719, 9.54452231627472e-05, 3.6235454082173814e-05
h:
0.3400346112041192, 0.17649669824009173, 0.08981036880374986, 0.045288172765382016, 0.022738876539481628, 0.011393015126757387


==> experiments/babuska/error_q1.txt <==
l2u:
5.715753145719351, 28.032797983328756, 122.76289374181329, 512.6361539289732, 2094.0069676580047, 8316.023732762591
l2p:
0.00015815526075332455, 0.00012738565758398467, 5.901666798070084e-05, 2.733630462951078e-05, 1.2675757705820609e-05, 8.551239959320124e-06
h1u:
11.431153545358903, 56.06556254374308, 245.52578613526907, 1025.2723083513176, 4188.013935540971, 16632.047465618594
h1p:
0.002128544826265785, 0.0026493245405978423, 0.002280982848264196, 0.0020659745667083256, 0.0019687718703957626, 0.001790719154030147
h:
0.33706269530518784, 0.17491853131052743, 0.08899870183108566, 0.04487676753668422, 0.022531791219303144, 0.011289128128744197


==> experiments/mms/error_e1.txt <==
l2u:
1.43154833e-02,1.73976068e-03,2.17240873e-04,2.72735671e-05,3.42185278e-06,4.28721202e-07,5.36653874e-08,7.08817588e-09
l2p:
1.32932297e-02,1.82176016e-03,2.32846820e-04,2.92658010e-05,3.66321996e-06,4.58058823e-07,5.73008521e-08,2.11218389e-08
h1u:
2.24304131e-01,5.74710304e-02,1.45477914e-02,3.65978917e-03,9.17822908e-04,2.29816440e-04,5.74992776e-05,1.43804711e-05
h1p:,
8.67188762e-02,2.20177845e-02,5.50729327e-03,1.37687097e-03,3.44218496e-04,8.60546360e-05,2.15136594e-05,5.37846754e-06
h:
0.70710678,0.35355339,0.1767767,0.08838835,0.04419417,0.02209709,0.01104854,0.00552427

==> experiments/mms/error_e2.txt <==
l2u:
8.59780222e-03,1.23243474e-03,1.71271106e-04,2.33635940e-05,3.14569975e-06,4.19419232e-07,5.57360381e-08,2.41360958e-08
l2p:
6.34877712e-03,6.88829348e-04,9.53867462e-05,1.90253698e-05,4.51121865e-06,1.11564460e-06,2.78281839e-07,7.19138835e-08
h1u:
1.04600776e-01,3.10902406e-02,8.86917801e-03,2.46204854e-03,6.71113838e-04,1.80601301e-04,4.81413752e-05,1.27391760e-05
h1p:,
5.46992040e-02,8.29089645e-03,2.23299216e-03,8.91508161e-04,4.23391826e-04,2.09385813e-04,1.04436338e-04,5.21881811e-05
h:
0.70710678,0.35355339,0.1767767,0.08838835,0.04419417,0.02209709,0.01104854,0.00552427

==> experiments/mms_nonlinear/error_e1.txt <==
l2u:
0.026496658994061534, 0.0022809455217125845, 0.00022054446590085927, 2.488577764304267e-05, 3.0215689760944528e-06, 3.751966904685119e-07, 4.719902447997671e-08, 1.8606378931329328e-08
l2p:
0.013309732341930175, 0.0015711935687181245, 0.00014870939626892218, 1.8722841859478126e-05, 2.9207312683496685e-06, 4.909034929373505e-07, 8.487568914780182e-08, 1.5077910875844438e-08
h1u:
0.14756729585214612, 0.02984406764573874, 0.006757677958163572, 0.0016224476111659843, 0.0003992210340029797, 9.916468054331007e-05, 2.4724411601744678e-05, 6.181449645530871e-06
h1p:
0.06298643603369332, 0.016707733439728718, 0.0030478963241390333, 0.0007485215269298543, 0.00023206226241702878, 7.756366855352888e-05, 2.6716862910032884e-05, 9.326912529720116e-06
h:
0.7071067811865476, 0.3535533905932738, 0.1767766952966369, 0.08838834764831845, 0.04419417382415922, 0.02209708691207961, 0.011048543456039806, 0.005524271728019903


==> experiments/mms_nonlinear/error_e2.txt <==
l2u:
0.009041365290514044, 0.0012210844482420157, 0.00016389496107578898, 2.1911997792953063e-05, 2.915895697817372e-06, 3.8600822027773205e-07, 5.0750399991704864e-08, 6.984343045986485e-09
l2p:
0.006762044679076066, 0.0008816757790034061, 0.0001771634169318581, 3.888781671846564e-05, 8.950333404459898e-06, 2.132808296290074e-06, 5.195275956726873e-07, 1.2814189277001774e-07
h1u:
0.06470098045838667, 0.017840835902486963, 0.004880293168153052, 0.001323618594577983, 0.0003558774732754486, 9.491907162105965e-05, 2.5142946144081072e-05, 6.6206199889008575e-06
h1p:
0.05831092562907942, 0.011034324823942185, 0.004471638966976841, 0.0019885842942286365, 0.0009248345175713835, 0.0004436818313614937, 0.0002169679335685623, 0.00010724130915665695
h:
0.7071067811865476, 0.3535533905932738, 0.1767766952966369, 0.08838834764831845, 0.04419417382415922, 0.02209708691207961, 0.011048543456039806, 0.005524271728019903


==> experiments/subduction_benchmark/subduction_geo_litho.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, -12) {};
		\node [style=none] (2) at (13, -12) {};
		\node [style=none] (3) at (13, 0) {};
		\node [style=none] (4) at (12, -12) {};
		\node [style=none] (5) at (0, 0) {};
		\node [style=none] (6) at (2, -7.25) {$u = u_{\text{inlet}}$};
		\node [style=none] (7) at (8.5, -5.25) {$\Gamma_\mathrm{slab}$};
		\node [style=none] (8) at (16.5, -6) {$(2 \eta \varepsilon(u) - pI) \cdot n = 0$};
		\node [style=none] (9) at (7.5, -1) {$u = 0$};
		\node [style=none] (10) at (5.25, -11.5) {$(2 \eta \varepsilon(u) - pI) \cdot n = 0$};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=none] (12) at (-0.5, -12) {};
		\node [style=none] (13) at (-1, -6) {$Z$};
		\node [style=none] (14) at (1, -1) {};
		\node [style=none] (15) at (1.5, 0) {};
		\node [style=none] (16) at (2.25, -0.75) {$\alpha$};
		\node [style=none] (17) at (12, -12.5) {};
		\node [style=none] (18) at (13, -12.5) {};
		\node [style=none] (20) at (12.5, -13.25) {$\delta_x$};
		\node [style=none] (21) at (0, -12.75) {};
		\node [style=none] (22) at (6, -13.25) {};
		\node [style=none] (23) at (6, -13.25) {$Z (\tan \alpha)^{-1}$};
		\node [style=none] (25) at (12, -12.75) {};
		\node [style=none] (26) at (0, 0.5) {$(0, 0)$};
		\node [style=none] (27) at (15, -12) {};
		\node [style=none] (28) at (16, -12) {};
		\node [style=none] (29) at (15, -11) {};
		\node [style=none] (30) at (16.5, -12) {$x$};
		\node [style=none] (31) at (15, -10.5) {$y$};
		\node [style=none] (32) at (2, -2) {};
		\node [style=none] (33) at (13, -2) {};
		\node [style=none] (34) at (1.5, -3) {$u = \tau_r$};
		\node [style=none] (35) at (13.5, 0) {};
		\node [style=none] (36) at (13.5, -2) {};
		\node [style=none] (38) at (1.25, -1.5) {};
		\node [style=none] (39) at (1, -2.5) {};
		\node [style=none] (40) at (14.5, -1) {$Z_\mathrm{plate}$};
		\node [style=none] (41) at (8.5, -5.75) {};
		\node [style=none] (42) at (7.25, -7) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick] (5.center) to (1.center);
		\draw [style=thick] (5.center) to (3.center);
		\draw [style=thick] (3.center) to (2.center);
		\draw [style=thick] (2.center) to (4.center);
		\draw [style=thick] (4.center) to (1.center);
		\draw [style=double arrow] (11.center) to (12.center);
		\draw [in=0, out=-75, looseness=0.75] (15.center) to (14.center);
		\draw [style=double arrow] (17.center) to (18.center);
		\draw [style=double arrow] (21.center) to (25.center);
		\draw [style=arrow] (27.center) to (29.center);
		\draw [style=arrow] (27.center) to (28.center);
		\draw [style=thick] (5.center) to (14.center);
		\draw [style=thick] (14.center) to (32.center);
		\draw [style=thick] (32.center) to (4.center);
		\draw [style=thick] (32.center) to (33.center);
		\draw [style=double arrow] (36.center) to (35.center);
		\draw [style=arrow, bend left] (39.center) to (38.center);
		\draw [style=arrow, bend left, looseness=0.75] (41.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> experiments/tosi/blankenbach.json <==
[
    {
        "Nu": 4.928784415682651,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 42.8649606057949,
        "xi1": 0.5680978433713454,
        "xi2": 8.213975097310533,
        "xi3": 8.213975097311677,
        "xi4": 0.5680978433713247
    },
    {
        "Nu": 10.918918648142512,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 193.21087972254057,
        "xi1": 0.5751749959231286,
        "xi2": 21.08204813674009,
        "xi3": 21.082048136743968,
        "xi4": 0.5751749959230786
    },
    {
        "Nu": 23.522410693761202,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 833.1106962021668,
        "xi1": 0.4223543566518799,
        "xi2": 45.70460347252219,
        "xi3": 45.704603472532575,
        "xi4": 0.42235435665177634
    },
    {
        "Nu": 10.39875577748165,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 475.38970873898154,
        "xi1": 0.25301536935017344,
        "xi2": 26.232968714045352,
        "xi3": 19.353048551046694,
        "xi4": 0.8964072098273526
    },
    {
        "Nu": 7.156953468485488,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "strong",
        "c": 64.0,
        "mele": 80,
        "nele": 32,
        "urms": 170.15719889080876,
        "xi1": 14.495584102996904,
        "xi2": 0.4778755538937979,
        "xi3": 0.15876807200913173,
        "xi4": 22.723159474182616
    },
    {
        "Nu": 4.895995579157465,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 42.86494612925651,
        "xi1": 0.5835286178405672,
        "xi2": 8.097610414973053,
        "xi3": 8.097610414975534,
        "xi4": 0.5835286178403629
    },
    {
        "Nu": 10.650413678772482,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 193.21457036343986,
        "xi1": 0.6820491423274455,
        "xi2": 19.620495809993322,
        "xi3": 19.62049581000167,
        "xi4": 0.6820491423274181
    },
    {
        "Nu": 22.89737246760385,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 833.9532249124272,
        "xi1": 0.6216903125190476,
        "xi2": 52.09405524523729,
        "xi3": 52.09405524526121,
        "xi4": 0.6216903125187653
    },
    {
        "Nu": 10.127514102818157,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 480.08894331151515,
        "xi1": 0.33360178779174754,
        "xi2": 30.4342324663114,
        "xi3": 17.8165390147439,
        "xi4": 0.9841287151266643
    },
    {
        "Nu": 6.981668982998623,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "strong",
        "c": 64.0,
        "mele": 160,
        "nele": 64,
        "urms": 171.55801645810115,
        "xi1": 14.362306817562672,
        "xi2": 0.5838736723367759,
        "xi3": 0.17414354653046582,
        "xi4": 19.154603606186164
    },
    {
        "Nu": 4.887338549171485,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 42.86494471537765,
        "xi1": 0.5874835747559117,
        "xi2": 8.06891366971241,
        "xi3": 8.068913669717597,
        "xi4": 0.5874835747552648
    },
    {
        "Nu": 10.564729482771346,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 193.2145389499408,
        "xi1": 0.7124409587203299,
        "xi2": 19.21224108077185,
        "xi3": 19.212241080789163,
        "xi4": 0.7124409587201187
    },
    {
        "Nu": 22.267859810752643,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 833.9891481862833,
        "xi1": 0.8024189054833435,
        "xi2": 47.93502318798467,
        "xi3": 47.935023188033476,
        "xi4": 0.8024189054830895
    },
    {
        "Nu": 10.080500129121484,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 480.4150723821482,
        "xi1": 0.44936298182776974,
        "xi2": 28.140218621587863,
        "xi3": 17.59237846865349,
        "xi4": 1.0026412792298312
    },
    {
        "Nu": 6.94274609920636,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "strong",
        "c": 64.0,
        "mele": 320,
        "nele": 128,
        "urms": 171.74239177949246,
        "xi1": 14.231517213513282,
        "xi2": 0.6095333620126551,
        "xi3": 0.17683105375116245,
        "xi4": 18.596552902111892
    },
    {
        "Nu": 4.885143596343296,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 42.86494461921584,
        "xi1": 0.588478388696998,
        "xi2": 8.061766141488945,
        "xi3": 8.06176614150004,
        "xi4": 0.5884783886951677
    },
    {
        "Nu": 10.541854952059165,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 193.2145332913268,
        "xi1": 0.7201656728325768,
        "xi2": 19.112463603408344,
        "xi3": 19.112463603443864,
        "xi4": 0.7201656728317495
    },
    {
        "Nu": 22.05103450796947,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 833.9897108147876,
        "xi1": 0.858212238189381,
        "xi2": 46.44535637970283,
        "xi3": 46.44535637980237,
        "xi4": 0.8582122381890108
    },
    {
        "Nu": 10.069554888608307,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "strong",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 480.4310234193423,
        "xi1": 0.4853638962772535,
        "xi2": 27.13949509485999,
        "xi3": 17.54615006238048,
        "xi4": 1.007050463204835
    },
    {
        "Nu": 6.932978640557647,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "strong",
        "c": 64.0,
        "mele": 640,
        "nele": 256,
        "urms": 171.75172737081147,
        "xi1": 14.184865329157933,
        "xi2": 0.6156862710615365,
        "xi3": 0.1772807735559304,
        "xi4": 18.509924123282378
    },
    {
        "Nu": 4.9288067011414824,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 42.864949937004,
        "xi1": 0.5680989531019915,
        "xi2": 8.214001310204356,
        "xi3": 8.214001310205507,
        "xi4": 0.5680989531019627
    },
    {
        "Nu": 10.91954984863479,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 193.2089052282367,
        "xi1": 0.5752131760309646,
        "xi2": 21.082427727325623,
        "xi3": 21.082427727329538,
        "xi4": 0.5752131760309163
    },
    {
        "Nu": 23.525547704648254,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 832.9397550096649,
        "xi1": 0.42298047241455916,
        "xi2": 45.68844799476656,
        "xi3": 45.688447994776865,
        "xi4": 0.4229804724144551
    },
    {
        "Nu": 10.39023501298572,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 32,
        "nele": 32,
        "urms": 474.4454420076696,
        "xi1": 0.255363815819263,
        "xi2": 26.278398517627647,
        "xi3": 19.334417494538396,
        "xi4": 0.8957407667885325
    },
    {
        "Nu": 7.154330673230457,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "weak",
        "c": 64.0,
        "mele": 80,
        "nele": 32,
        "urms": 170.0548222260181,
        "xi1": 14.509812856817732,
        "xi2": 0.478592288389807,
        "xi3": 0.1586210446202211,
        "xi4": 22.72285181436716
    },
    {
        "Nu": 4.895997140966039,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 42.86494577454045,
        "xi1": 0.5835286671466632,
        "xi2": 8.097612528709837,
        "xi3": 8.097612528712334,
        "xi4": 0.5835286671464861
    },
    {
        "Nu": 10.650474953693454,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 193.21449301023205,
        "xi1": 0.682050891765001,
        "xi2": 19.620579612340677,
        "xi3": 19.620579612348983,
        "xi4": 0.6820508917649657
    },
    {
        "Nu": 22.89884544353257,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 833.9419491725663,
        "xi1": 0.6217433309658432,
        "xi2": 52.094461925624884,
        "xi3": 52.09446192564871,
        "xi4": 0.6217433309655657
    },
    {
        "Nu": 10.12719412222512,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 64,
        "nele": 64,
        "urms": 480.0131698954621,
        "xi1": 0.3338007673159168,
        "xi2": 30.451457798312,
        "xi3": 17.816355134330973,
        "xi4": 0.9840424358834896
    },
    {
        "Nu": 6.981641966029009,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "weak",
        "c": 64.0,
        "mele": 160,
        "nele": 64,
        "urms": 171.5538318465472,
        "xi1": 14.364852194928869,
        "xi2": 0.5839027221692109,
        "xi3": 0.174133510016372,
        "xi4": 19.154744820845192
    },
    {
        "Nu": 4.887338651028903,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 42.864944704108964,
        "xi1": 0.5874835771689559,
        "xi2": 8.06891381617002,
        "xi3": 8.068913816175261,
        "xi4": 0.587483577168289
    },
    {
        "Nu": 10.564733911778083,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 193.2145363666893,
        "xi1": 0.7124410302208813,
        "xi2": 19.212248327202587,
        "xi3": 19.21224832721991,
        "xi4": 0.7124410302207183
    },
    {
        "Nu": 22.26802054623242,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 833.9886924508846,
        "xi1": 0.8024216475476637,
        "xi2": 47.93528708774163,
        "xi3": 47.93528708779045,
        "xi4": 0.8024216475474811
    },
    {
        "Nu": 10.080510225139998,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 128,
        "nele": 128,
        "urms": 480.41183474412946,
        "xi1": 0.44937370435588186,
        "xi2": 28.14438447270103,
        "xi3": 17.59246835417599,
        "xi4": 1.0026358257858272
    },
    {
        "Nu": 6.942760263742794,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "weak",
        "c": 64.0,
        "mele": 320,
        "nele": 128,
        "urms": 171.7419793345955,
        "xi1": 14.231672473518275,
        "xi2": 0.6095353509942717,
        "xi3": 0.1768286266682402,
        "xi4": 18.596957802135694
    },
    {
        "Nu": 4.885143602821839,
        "Ra": 10000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 42.86494461886213,
        "xi1": 0.5884783888269369,
        "xi2": 8.061766151075428,
        "xi3": 8.06176615108645,
        "xi4": 0.5884783888251514
    },
    {
        "Nu": 10.541855243634902,
        "Ra": 100000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 193.21453320916567,
        "xi1": 0.7201656759997982,
        "xi2": 19.112464116965814,
        "xi3": 19.112464117001373,
        "xi4": 0.7201656759989707
    },
    {
        "Nu": 22.051046643561172,
        "Ra": 1000000.0,
        "b": 1.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 833.9896954130588,
        "xi1": 0.8582123455933722,
        "xi2": 46.4453815505767,
        "xi3": 46.44538155067615,
        "xi4": 0.8582123455929024
    },
    {
        "Nu": 10.069556218704705,
        "Ra": 10000.0,
        "b": 1000.0,
        "bctype": "weak",
        "c": 1.0,
        "mele": 256,
        "nele": 256,
        "urms": 480.43091024461785,
        "xi1": 0.4853642905663355,
        "xi2": 27.139822704445766,
        "xi3": 17.54615726600856,
        "xi4": 1.0070502241532768
    },
    {
        "Nu": 6.932980089542973,
        "Ra": 10000.0,
        "b": 16384.0,
        "bctype": "weak",
        "c": 64.0,
        "mele": 640,
        "nele": 256,
        "urms": 171.75170177577482,
        "xi1": 14.184874961848864,
        "xi2": 0.6156863789110025,
        "xi3": 0.17728060489249528,
        "xi4": 18.50996015682142
    }
]

==> experiments/tosi/data/blankenbach_case_1_strong.csv <==
32,32,4.928784415682651,0.5680978433713454,8.213975097310533,8.213975097311677,0.5680978433713247
64,64,4.895995579157465,0.5835286178405672,8.097610414973053,8.097610414975534,0.5835286178403629
128,128,4.887338549171485,0.5874835747559117,8.06891366971241,8.068913669717597,0.5874835747552648
256,256,4.885143596343296,0.588478388696998,8.061766141488945,8.06176614150004,0.5884783886951677


==> experiments/tosi/data/blankenbach_case_1_weak.csv <==
32,32,4.9288067011414824,0.5680989531019915,8.214001310204356,8.214001310205507,0.5680989531019627
64,64,4.895997140966039,0.5835286671466632,8.097612528709837,8.097612528712334,0.5835286671464861
128,128,4.887338651028903,0.5874835771689559,8.06891381617002,8.068913816175261,0.587483577168289
256,256,4.885143602821839,0.5884783888269369,8.061766151075428,8.06176615108645,0.5884783888251514


==> experiments/tosi/data/blankenbach_case_2_strong.csv <==
32,32,10.918918648142512,0.5751749959231286,21.08204813674009,21.082048136743968,0.5751749959230786
64,64,10.650413678772482,0.6820491423274455,19.620495809993322,19.62049581000167,0.6820491423274181
128,128,10.564729482771346,0.7124409587203299,19.21224108077185,19.212241080789163,0.7124409587201187
256,256,10.541854952059165,0.7201656728325768,19.112463603408344,19.112463603443864,0.7201656728317495


==> experiments/tosi/data/blankenbach_case_2_weak.csv <==
32,32,10.91954984863479,0.5752131760309646,21.082427727325623,21.082427727329538,0.5752131760309163
64,64,10.650474953693454,0.682050891765001,19.620579612340677,19.620579612348983,0.6820508917649657
128,128,10.564733911778083,0.7124410302208813,19.212248327202587,19.21224832721991,0.7124410302207183
256,256,10.541855243634902,0.7201656759997982,19.112464116965814,19.112464117001373,0.7201656759989707


==> experiments/tosi/data/blankenbach_case_3_strong.csv <==
32,32,23.522410693761202,0.4223543566518799,45.70460347252219,45.704603472532575,0.42235435665177634
64,64,22.89737246760385,0.6216903125190476,52.09405524523729,52.09405524526121,0.6216903125187653
128,128,22.267859810752643,0.8024189054833435,47.93502318798467,47.935023188033476,0.8024189054830895
256,256,22.05103450796947,0.858212238189381,46.44535637970283,46.44535637980237,0.8582122381890108


==> experiments/tosi/data/blankenbach_case_3_weak.csv <==
32,32,23.525547704648254,0.42298047241455916,45.68844799476656,45.688447994776865,0.4229804724144551
64,64,22.89884544353257,0.6217433309658432,52.094461925624884,52.09446192564871,0.6217433309655657
128,128,22.26802054623242,0.8024216475476637,47.93528708774163,47.93528708779045,0.8024216475474811
256,256,22.051046643561172,0.8582123455933722,46.4453815505767,46.44538155067615,0.8582123455929024


==> experiments/tosi/data/blankenbach_case_4_strong.csv <==
32,32,10.39875577748165,0.25301536935017344,26.232968714045352,19.353048551046694,0.8964072098273526
64,64,10.127514102818157,0.33360178779174754,30.4342324663114,17.8165390147439,0.9841287151266643
128,128,10.080500129121484,0.44936298182776974,28.140218621587863,17.59237846865349,1.0026412792298312
256,256,10.069554888608307,0.4853638962772535,27.13949509485999,17.54615006238048,1.007050463204835


==> experiments/tosi/data/blankenbach_case_4_weak.csv <==
32,32,10.39023501298572,0.255363815819263,26.278398517627647,19.334417494538396,0.8957407667885325
64,64,10.12719412222512,0.3338007673159168,30.451457798312,17.816355134330973,0.9840424358834896
128,128,10.080510225139998,0.44937370435588186,28.14438447270103,17.59246835417599,1.0026358257858272
256,256,10.069556218704705,0.4853642905663355,27.139822704445766,17.54615726600856,1.0070502241532768


==> experiments/tosi/data/blankenbach_case_5_strong.csv <==
80,32,7.156953468485488,14.495584102996904,0.4778755538937979,0.15876807200913173,22.723159474182616
160,64,6.981668982998623,14.362306817562672,0.5838736723367759,0.17414354653046582,19.154603606186164
320,128,6.94274609920636,14.231517213513282,0.6095333620126551,0.17683105375116245,18.596552902111892
640,256,6.932978640557647,14.184865329157933,0.6156862710615365,0.1772807735559304,18.509924123282378


==> experiments/tosi/data/blankenbach_case_5_weak.csv <==
80,32,7.154330673230457,14.509812856817732,0.478592288389807,0.1586210446202211,22.72285181436716
160,64,6.981641966029009,14.364852194928869,0.5839027221692109,0.174133510016372,19.154744820845192
320,128,6.942760263742794,14.231672473518275,0.6095353509942717,0.1768286266682402,18.596957802135694
640,256,6.932980089542973,14.184874961848864,0.6156863789110025,0.17728060489249528,18.50996015682142


==> experiments/tosi/data/tosi_case_1_strong.csv <==
32,32,3.6411651416353727,3.420973532557324,0.7756397950813978,249.23121089641958,1.8708048553623773,242.60976308275445,2.4260976308279822
64,64,3.522285326321829,3.4245173558980753,0.7760255059199099,249.76492996624773,1.8694758449986464,242.46196240679916,2.424619624068246
128,128,3.454261857364078,3.4246301245738344,0.7760513705117296,249.80312240275876,1.8694317561606641,242.45965983304967,2.4245965983307
256,256,3.4324702652519283,3.4246090435710546,0.7760526584674066,249.805155327329,1.8694306711668183,242.45982129746855,2.4245982129747894


==> experiments/tosi/data/tosi_case_1_weak.csv <==
32,32,3.6461161691184234,3.420409740753006,0.7755630826869322,249.10827718102624,1.8708573665875083,242.55648598236064,2.425853220394405
64,64,3.5233166216174245,3.4244826353271587,0.7760205821479308,249.7574608924974,1.8694817508324897,242.4561588876505,2.424611104228017
128,128,3.4543474870354145,3.424628866451156,0.776051188430484,249.80284823112567,1.8694320673746176,242.458933278961,2.424596370945654
256,256,3.432475988346493,3.4246090034889627,0.7760526525420308,249.8051464161767,1.8694306835176095,242.4597287480425,2.4245982065556397


==> experiments/tosi/data/tosi_case_2_strong.csv <==
32,32,8.849381938085605,8.706263295675985,0.6029906153672928,140.38831130392725,104.51937073852501,754.641936552948,7.5464193655295
64,64,8.654393990516834,8.602583989741909,0.6035290554587791,140.69852770133818,104.65930372319808,755.6864710414419,7.556864710419635
128,128,8.586389131515993,8.571016249302794,0.6036476840060646,140.76941647227406,104.68760285122016,755.9241166121808,7.559241166126828
256,256,8.566572986360452,8.562488172832595,0.6036618616409017,140.77776976770534,104.69094585246731,755.9521926103594,7.559521926108658


==> experiments/tosi/data/tosi_case_2_weak.csv <==
32,32,8.904993956553197,8.696872764604871,0.602235560525152,140.06040223652738,104.45921223946821,754.3833729934229,7.539274029871777
64,64,8.659182818974095,8.603155768646952,0.6034397562854715,140.68241011957883,104.68914985598565,756.0914486816239,7.557313689523255
128,128,8.587030176045383,8.571443731982615,0.6036124685133448,140.76675998659115,104.70491473381746,756.1425999493774,7.55961996946682
256,256,8.56678281961732,8.562694451581216,0.6036445582569703,140.77661075802507,104.69966082755461,756.0615051273726,7.55971589724161


==> experiments/tosi/data/tosi_case_3_strong.csv <==
32,32,3.129334465204636,3.035034299813961,0.7274281803742586,100.10241660872485,2.0740159434983387,203.49491104761833,2.0349491104761803
64,64,3.0630747087810395,3.035026410601023,0.7274998512888924,100.14309501365653,2.0727085786551243,203.48656518791904,2.034865647485322
128,128,3.0423445084832723,3.034917219022093,0.7275046600853146,100.1458652418102,2.0726550356238187,203.48701221675475,2.034870117770379
256,256,3.036770749319367,3.034882836472252,0.727504977478137,100.14604808041754,2.072652400678936,203.48706562305387,2.034870651833172


==> experiments/tosi/data/tosi_case_3_weak.csv <==
32,32,3.130911137148301,3.034961550595968,0.727414405047815,100.09526855852147,2.074081754334197,203.4997565192736,2.0349407681116602
64,64,3.0631938284959923,3.0350242572526764,0.7274993703205213,100.14284252942122,2.0727133022835367,203.48805041465238,2.034865533732358
128,128,3.042352239337987,3.034917164825676,0.727504644818805,100.14585722468686,2.072655248307223,203.48722913828433,2.0348701203102966
256,256,3.0367712337685626,3.034882835373783,0.7275049770035152,100.14604783125817,2.072652408557121,203.4870939477761,2.0348706520475144


==> experiments/tosi/data/tosi_case_4_strong.csv <==
32,32,6.730447568675425,6.71061596644139,0.5274648615925569,79.04737851597126,75.08112856575131,561.2854420861715,5.612854420861475
64,64,6.6475713583926765,6.641587770883175,0.5275674388294049,79.08282328580026,75.10982434651797,561.5048944548614,5.615048944548683
128,128,6.623832650038846,6.622170067379298,0.5275807181250998,79.08848909979896,75.114413477003,561.5394264524939,5.615394264525015
256,256,6.61755629416513,6.617125143657332,0.5275817701353622,79.08894378827146,75.1147836548921,561.5422082210375,5.615422082210463


==> experiments/tosi/data/tosi_case_4_weak.csv <==
32,32,6.737731497891276,6.711525214266165,0.5273373342217758,79.05462130932878,75.11901400710919,561.8566672779571,5.613530235385223
64,64,6.648539668732374,6.642305249156701,0.5275220504377095,79.09168425204565,75.13343315140922,561.8218376197807,5.615643752790769
128,128,6.624157950232656,6.622504154520399,0.5275584672753884,79.09303937943851,75.12630977029144,561.6970386099343,5.615697177207604
256,256,6.617709259875059,6.617284224291958,0.5275706639735722,79.0912207836166,75.12072818176291,561.6207871418742,5.615573530275842


==> experiments/tosi/tosi.json <==
[
    {
        "Nu_bottom": -3.6411651416353727,
        "Nu_top": 3.420973532557324,
        "Ra": 100.0,
        "T_avg": 0.7756397950813978,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 32,
        "nele": 32,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8708048553623773,
        "urms": 249.23121089641958,
        "viscous_disp": 242.60976308275445,
        "wd_gravity": 2.4260976308279822
    },
    {
        "Nu_bottom": -8.849381938085605,
        "Nu_top": 8.706263295675985,
        "Ra": 100.0,
        "T_avg": 0.6029906153672928,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 32,
        "nele": 32,
        "sigmaz": 1.0,
        "u_surf_rms": 104.51937073852501,
        "urms": 140.38831130392725,
        "viscous_disp": 754.641936552948,
        "wd_gravity": 7.5464193655295
    },
    {
        "Nu_bottom": -3.129334465204636,
        "Nu_top": 3.035034299813961,
        "Ra": 100.0,
        "T_avg": 0.7274281803742586,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 32,
        "nele": 32,
        "sigmaz": 0.0,
        "u_surf_rms": 2.0740159434983387,
        "urms": 100.10241660872485,
        "viscous_disp": 203.49491104761833,
        "wd_gravity": 2.0349491104761803
    },
    {
        "Nu_bottom": -6.730447568675425,
        "Nu_top": 6.71061596644139,
        "Ra": 100.0,
        "T_avg": 0.5274648615925569,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 32,
        "nele": 32,
        "sigmaz": 1.0,
        "u_surf_rms": 75.08112856575131,
        "urms": 79.04737851597126,
        "viscous_disp": 561.2854420861715,
        "wd_gravity": 5.612854420861475
    },
    {
        "Nu_bottom": -3.522285326321829,
        "Nu_top": 3.4245173558980753,
        "Ra": 100.0,
        "T_avg": 0.7760255059199099,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 64,
        "nele": 64,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694758449986464,
        "urms": 249.76492996624773,
        "viscous_disp": 242.46196240679916,
        "wd_gravity": 2.424619624068246
    },
    {
        "Nu_bottom": -8.654393990516834,
        "Nu_top": 8.602583989741909,
        "Ra": 100.0,
        "T_avg": 0.6035290554587791,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 64,
        "nele": 64,
        "sigmaz": 1.0,
        "u_surf_rms": 104.65930372319808,
        "urms": 140.69852770133818,
        "viscous_disp": 755.6864710414419,
        "wd_gravity": 7.556864710419635
    },
    {
        "Nu_bottom": -3.0630747087810395,
        "Nu_top": 3.035026410601023,
        "Ra": 100.0,
        "T_avg": 0.7274998512888924,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 64,
        "nele": 64,
        "sigmaz": 0.0,
        "u_surf_rms": 2.0727085786551243,
        "urms": 100.14309501365653,
        "viscous_disp": 203.48656518791904,
        "wd_gravity": 2.034865647485322
    },
    {
        "Nu_bottom": -6.6475713583926765,
        "Nu_top": 6.641587770883175,
        "Ra": 100.0,
        "T_avg": 0.5275674388294049,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 64,
        "nele": 64,
        "sigmaz": 1.0,
        "u_surf_rms": 75.10982434651797,
        "urms": 79.08282328580026,
        "viscous_disp": 561.5048944548614,
        "wd_gravity": 5.615048944548683
    },
    {
        "Nu_bottom": -3.454261857364078,
        "Nu_top": 3.4246301245738344,
        "Ra": 100.0,
        "T_avg": 0.7760513705117296,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 128,
        "nele": 128,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694317561606641,
        "urms": 249.80312240275876,
        "viscous_disp": 242.45965983304967,
        "wd_gravity": 2.4245965983307
    },
    {
        "Nu_bottom": -8.586389131515993,
        "Nu_top": 8.571016249302794,
        "Ra": 100.0,
        "T_avg": 0.6036476840060646,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 128,
        "nele": 128,
        "sigmaz": 1.0,
        "u_surf_rms": 104.68760285122016,
        "urms": 140.76941647227406,
        "viscous_disp": 755.9241166121808,
        "wd_gravity": 7.559241166126828
    },
    {
        "Nu_bottom": -3.0423445084832723,
        "Nu_top": 3.034917219022093,
        "Ra": 100.0,
        "T_avg": 0.7275046600853146,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 128,
        "nele": 128,
        "sigmaz": 0.0,
        "u_surf_rms": 2.0726550356238187,
        "urms": 100.1458652418102,
        "viscous_disp": 203.48701221675475,
        "wd_gravity": 2.034870117770379
    },
    {
        "Nu_bottom": -6.623832650038846,
        "Nu_top": 6.622170067379298,
        "Ra": 100.0,
        "T_avg": 0.5275807181250998,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 128,
        "nele": 128,
        "sigmaz": 1.0,
        "u_surf_rms": 75.114413477003,
        "urms": 79.08848909979896,
        "viscous_disp": 561.5394264524939,
        "wd_gravity": 5.615394264525015
    },
    {
        "Nu_bottom": -3.4324702652519283,
        "Nu_top": 3.4246090435710546,
        "Ra": 100.0,
        "T_avg": 0.7760526584674066,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 256,
        "nele": 256,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694306711668183,
        "urms": 249.805155327329,
        "viscous_disp": 242.45982129746855,
        "wd_gravity": 2.4245982129747894
    },
    {
        "Nu_bottom": -8.566572986360452,
        "Nu_top": 8.562488172832595,
        "Ra": 100.0,
        "T_avg": 0.6036618616409017,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 256,
        "nele": 256,
        "sigmaz": 1.0,
        "u_surf_rms": 104.69094585246731,
        "urms": 140.77776976770534,
        "viscous_disp": 755.9521926103594,
        "wd_gravity": 7.559521926108658
    },
    {
        "Nu_bottom": -3.036770749319367,
        "Nu_top": 3.034882836472252,
        "Ra": 100.0,
        "T_avg": 0.727504977478137,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 256,
        "nele": 256,
        "sigmaz": 0.0,
        "u_surf_rms": 2.072652400678936,
        "urms": 100.14604808041754,
        "viscous_disp": 203.48706562305387,
        "wd_gravity": 2.034870651833172
    },
    {
        "Nu_bottom": -6.61755629416513,
        "Nu_top": 6.617125143657332,
        "Ra": 100.0,
        "T_avg": 0.5275817701353622,
        "bctype": "strong",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 256,
        "nele": 256,
        "sigmaz": 1.0,
        "u_surf_rms": 75.1147836548921,
        "urms": 79.08894378827146,
        "viscous_disp": 561.5422082210375,
        "wd_gravity": 5.615422082210463
    },
    {
        "Nu_bottom": -3.6461161691184234,
        "Nu_top": 3.420409740753006,
        "Ra": 100.0,
        "T_avg": 0.7755630826869322,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 32,
        "nele": 32,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8708573665875083,
        "urms": 249.10827718102624,
        "viscous_disp": 242.55648598236064,
        "wd_gravity": 2.425853220394405
    },
    {
        "Nu_bottom": -8.904993956553197,
        "Nu_top": 8.696872764604871,
        "Ra": 100.0,
        "T_avg": 0.602235560525152,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 32,
        "nele": 32,
        "sigmaz": 1.0,
        "u_surf_rms": 104.45921223946821,
        "urms": 140.06040223652738,
        "viscous_disp": 754.3833729934229,
        "wd_gravity": 7.539274029871777
    },
    {
        "Nu_bottom": -3.130911137148301,
        "Nu_top": 3.034961550595968,
        "Ra": 100.0,
        "T_avg": 0.727414405047815,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 32,
        "nele": 32,
        "sigmaz": 0.0,
        "u_surf_rms": 2.074081754334197,
        "urms": 100.09526855852147,
        "viscous_disp": 203.4997565192736,
        "wd_gravity": 2.0349407681116602
    },
    {
        "Nu_bottom": -6.737731497891276,
        "Nu_top": 6.711525214266165,
        "Ra": 100.0,
        "T_avg": 0.5273373342217758,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 32,
        "nele": 32,
        "sigmaz": 1.0,
        "u_surf_rms": 75.11901400710919,
        "urms": 79.05462130932878,
        "viscous_disp": 561.8566672779571,
        "wd_gravity": 5.613530235385223
    },
    {
        "Nu_bottom": -3.5233166216174245,
        "Nu_top": 3.4244826353271587,
        "Ra": 100.0,
        "T_avg": 0.7760205821479308,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 64,
        "nele": 64,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694817508324897,
        "urms": 249.7574608924974,
        "viscous_disp": 242.4561588876505,
        "wd_gravity": 2.424611104228017
    },
    {
        "Nu_bottom": -8.659182818974095,
        "Nu_top": 8.603155768646952,
        "Ra": 100.0,
        "T_avg": 0.6034397562854715,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 64,
        "nele": 64,
        "sigmaz": 1.0,
        "u_surf_rms": 104.68914985598565,
        "urms": 140.68241011957883,
        "viscous_disp": 756.0914486816239,
        "wd_gravity": 7.557313689523255
    },
    {
        "Nu_bottom": -3.0631938284959923,
        "Nu_top": 3.0350242572526764,
        "Ra": 100.0,
        "T_avg": 0.7274993703205213,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 64,
        "nele": 64,
        "sigmaz": 0.0,
        "u_surf_rms": 2.0727133022835367,
        "urms": 100.14284252942122,
        "viscous_disp": 203.48805041465238,
        "wd_gravity": 2.034865533732358
    },
    {
        "Nu_bottom": -6.648539668732374,
        "Nu_top": 6.642305249156701,
        "Ra": 100.0,
        "T_avg": 0.5275220504377095,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 64,
        "nele": 64,
        "sigmaz": 1.0,
        "u_surf_rms": 75.13343315140922,
        "urms": 79.09168425204565,
        "viscous_disp": 561.8218376197807,
        "wd_gravity": 5.615643752790769
    },
    {
        "Nu_bottom": -3.4543474870354145,
        "Nu_top": 3.424628866451156,
        "Ra": 100.0,
        "T_avg": 0.776051188430484,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 128,
        "nele": 128,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694320673746176,
        "urms": 249.80284823112567,
        "viscous_disp": 242.458933278961,
        "wd_gravity": 2.424596370945654
    },
    {
        "Nu_bottom": -8.587030176045383,
        "Nu_top": 8.571443731982615,
        "Ra": 100.0,
        "T_avg": 0.6036124685133448,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 128,
        "nele": 128,
        "sigmaz": 1.0,
        "u_surf_rms": 104.70491473381746,
        "urms": 140.76675998659115,
        "viscous_disp": 756.1425999493774,
        "wd_gravity": 7.55961996946682
    },
    {
        "Nu_bottom": -3.042352239337987,
        "Nu_top": 3.034917164825676,
        "Ra": 100.0,
        "T_avg": 0.727504644818805,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 128,
        "nele": 128,
        "sigmaz": 0.0,
        "u_surf_rms": 2.072655248307223,
        "urms": 100.14585722468686,
        "viscous_disp": 203.48722913828433,
        "wd_gravity": 2.0348701203102966
    },
    {
        "Nu_bottom": -6.624157950232656,
        "Nu_top": 6.622504154520399,
        "Ra": 100.0,
        "T_avg": 0.5275584672753884,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 128,
        "nele": 128,
        "sigmaz": 1.0,
        "u_surf_rms": 75.12630977029144,
        "urms": 79.09303937943851,
        "viscous_disp": 561.6970386099343,
        "wd_gravity": 5.615697177207604
    },
    {
        "Nu_bottom": -3.432475988346493,
        "Nu_top": 3.4246090034889627,
        "Ra": 100.0,
        "T_avg": 0.7760526525420308,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.0,
        "mele": 256,
        "nele": 256,
        "sigmaz": 0.0,
        "u_surf_rms": 1.8694306835176095,
        "urms": 249.8051464161767,
        "viscous_disp": 242.4597287480425,
        "wd_gravity": 2.4245982065556397
    },
    {
        "Nu_bottom": -8.56678281961732,
        "Nu_top": 8.562694451581216,
        "Ra": 100.0,
        "T_avg": 0.6036445582569703,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 1.0,
        "etastar": 0.001,
        "mele": 256,
        "nele": 256,
        "sigmaz": 1.0,
        "u_surf_rms": 104.69966082755461,
        "urms": 140.77661075802507,
        "viscous_disp": 756.0615051273726,
        "wd_gravity": 7.55971589724161
    },
    {
        "Nu_bottom": -3.0367712337685626,
        "Nu_top": 3.034882835373783,
        "Ra": 100.0,
        "T_avg": 0.7275049770035152,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.0,
        "mele": 256,
        "nele": 256,
        "sigmaz": 0.0,
        "u_surf_rms": 2.072652408557121,
        "urms": 100.14604783125817,
        "viscous_disp": 203.4870939477761,
        "wd_gravity": 2.0348706520475144
    },
    {
        "Nu_bottom": -6.617709259875059,
        "Nu_top": 6.617284224291958,
        "Ra": 100.0,
        "T_avg": 0.5275706639735722,
        "bctype": "weak",
        "detat": 100000.0,
        "detaz": 10.0,
        "etastar": 0.001,
        "mele": 256,
        "nele": 256,
        "sigmaz": 1.0,
        "u_surf_rms": 75.12072818176291,
        "urms": 79.0912207836166,
        "viscous_disp": 561.6207871418742,
        "wd_gravity": 5.615573530275842
    }
]
